Irreducible tensor basis and general Fierz relations for Bhabha scattering like amplitudes

We construct an irreducible s- and t-channel tensor basis for Bhabha scattering like amplitudes based on the properties of the underlying Lorentz symmetry in four space-time dimensions. In the given basis the calculation of amplitude contractions like the amplitude square reduces to the contraction of their corresponding coefficient tensors. Further the basis retains the full amplitude information and thus can be applied in off-shell cases. The general Fierz transformations which relate the s- and t-channel basis with each other are obtained. As an example for application we use the basis to calculate the tree-level Bhabha scattering amplitude.

==> fierzing.inc <==
* File created with FORM v4.1
* Tue Aug 23 02:40:11 2016 

* File was automatically generated by FORM

L ss1S1Sto1Rule = (

   + tt4A4Ato1 * (  - 1/4*d_(nu1,nu3) )

       + tt4S4Sto1 * ( 1/4*d_(nu1,nu3) )

       + tt1A1Ato1 * ( 1/4 )

       + tt1S1Sto1 * ( 1/4 )

       + tt66to1b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

);

#message ss1S1Sto1Rule loaded.

L  ss1A1Sto1Rule = (

   + tt4S4Ato1 * (  - 1/4*d_(nu1,nu3) )

       + tt4A4Sto1 * ( 1/4*d_(nu1,nu3) )

       + tt1S1Ato1 * ( 1/4 )

       + tt1A1Sto1 * ( 1/4 )

       + tt66to1a * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

);

#message  ss1A1Sto1Rule loaded.

L  ss1S1Ato1Rule = (

   + tt4S4Ato1 * ( 1/4*d_(nu1,nu3) )

       + tt4A4Sto1 * (  - 1/4*d_(nu1,nu3) )

       + tt1S1Ato1 * ( 1/4 )

       + tt1A1Sto1 * ( 1/4 )

       + tt66to1a * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

);

#message  ss1S1Ato1Rule loaded.

L  ss1A1Ato1Rule = (

   + tt4A4Ato1 * ( 1/4*d_(nu1,nu3) )

       + tt4S4Sto1 * (  - 1/4*d_(nu1,nu3) )

       + tt1A1Ato1 * ( 1/4 )

       + tt1S1Sto1 * ( 1/4 )

       + tt66to1b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

);

#message  ss1A1Ato1Rule loaded.

L  ss1S4Sto4Rule = (

   + sqr2^-1*tt64Sto4b * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt1A4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ss1S4Sto4Rule loaded.

L  ss1A4Sto4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt1S4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ss1A4Sto4Rule loaded.

L  ss1S4Ato4Rule = (

   + sqr2^-1*tt64Ato4b * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + tt1A4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ss1S4Ato4Rule loaded.

L  ss1A4Ato4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + tt1S4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ss1A4Ato4Rule loaded.

L  ss4S1Sto4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4S6to4b * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ss4S1Sto4Rule loaded.

L  ss4S1Ato4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S6to4a * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ss4S1Ato4Rule loaded.

L  ss4A1Sto4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4A6to4b * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + tt4S1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ss4A1Sto4Rule loaded.

L  ss4A1Ato4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A6to4a * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + tt4S1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ss4A1Ato4Rule loaded.

L  ss1S6to6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S4Ato6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt66to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma4) + 1/8*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*
         d_(nu4,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma3) )

       + tt61Ato6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + tt61Sto6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + tt1A6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

       + tt1S6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

);

#message  ss1S6to6Rule loaded.

L  ss1A6to6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4S4Ato6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A4Sto6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt66to6 * (  - 1/8*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + sqr2^-1*XXND*tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma4) + 1/16*e_(nu1,nu2,nu3,sigma4)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma4) - 1/16*e_(nu1,nu2,nu4,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu1,nu3,nu4,sigma3)*
         d_(nu2,sigma4) - 1/32*e_(nu1,nu3,nu4,sigma4)*d_(nu2,sigma3) + 3/32*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma4) + 1/32*e_(nu2,nu3,nu4,sigma4)*d_(nu1,sigma3) - 3/
         32*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + tt61Ato6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + tt61Sto6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + tt1A6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

       + tt1S6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

);

#message  ss1A6to6Rule loaded.

L  ss61Sto6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4A4Sto6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt66to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma2) - 1/8*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/8*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*
         d_(nu4,sigma2) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma2) + 1/8*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma1) )

       + tt61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + tt61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + tt1A6to6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + tt1S6to6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ss61Sto6Rule loaded.

L  ss61Ato6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4S4Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A4Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt66to6 * (  - 1/8*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*XXND*tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma2) + 1/16*e_(nu1,nu2,nu3,sigma2)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma2) - 1/16*e_(nu1,nu2,nu4,sigma2)*d_(nu3,sigma1) + 1/32*e_(nu1,nu3,nu4,sigma1)*
         d_(nu2,sigma2) - 1/32*e_(nu1,nu3,nu4,sigma2)*d_(nu2,sigma1) + 3/32*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma2) + 1/32*e_(nu2,nu3,nu4,sigma2)*d_(nu1,sigma1) - 3/
         32*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + tt61Ato6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + tt61Sto6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + tt1A6to6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt1S6to6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

);

#message  ss61Ato6Rule loaded.

L  ss4S4Sto1Rule = (

   + tt4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1A1Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + tt1S1Sto1 * ( 1/4*d_(sigma1,sigma3) )

);

#message  ss4S4Sto1Rule loaded.

L  ss4A4Sto1Rule = (

   + tt4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1S1Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + tt1A1Sto1 * ( 1/4*d_(sigma1,sigma3) )

);

#message  ss4A4Sto1Rule loaded.

L  ss4S4Ato1Rule = (

   + tt4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1S1Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + tt1A1Sto1 * (  - 1/4*d_(sigma1,sigma3) )

);

#message  ss4S4Ato1Rule loaded.

L  ss4A4Ato1Rule = (

   + tt4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1A1Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + tt1S1Sto1 * (  - 1/4*d_(sigma1,sigma3) )

);

#message  ss4A4Ato1Rule loaded.

L  ss4S4Sto6Rule = (

   + sqr2^-1*tt61Ato6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt1A6to6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ss4S4Sto6Rule loaded.

L  ss4A4Sto6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt61Sto6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*tt1S6to6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + tt4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ss4A4Sto6Rule loaded.

L  ss4S4Ato6Rule = (

   + sqr2^-1*tt61Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt61Sto6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*tt1S6to6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + tt4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ss4S4Ato6Rule loaded.

L  ss4A4Ato6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt1A6to6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ss4A4Ato6Rule loaded.

L  ss4S4Sto9Rule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) + 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  ss4S4Sto9Rule loaded.

L  ss4A4Sto9Rule = (

   + tt4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9a * ( 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) - 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) - 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) - 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) - 1/16*
         e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) + 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) + 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  ss4A4Sto9Rule loaded.

L  ss4S4Ato9Rule = (

   + tt4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) + 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) + 1/16
         *e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) - 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) - 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  ss4S4Ato9Rule loaded.

L  ss4A4Ato9Rule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9b * (  - 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) + 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  ss4A4Ato9Rule loaded.

L  ss4S6to4aRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1S4Ato4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + tt64Ato4b * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt64Sto4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt4A6to4b * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4S6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*tt64Ato16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4A6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ss4S6to4aRule loaded.

L  ss4A6to4aRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1S4Sto4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + tt64Sto4b * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt64Ato4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt4S6to4b * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*tt64Sto16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4S6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ss4A6to4aRule loaded.

L  ss4S6to4bRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Ato4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt64Sto4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Ato4a * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4S6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4A6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

);

#message  ss4S6to4bRule loaded.

L  ss4A6to4bRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Sto4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt64Ato4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Sto4a * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4A6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4S6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

);

#message  ss4A6to4bRule loaded.

L  ss4S6to16Rule = (

   + tt64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt64Sto16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4S6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*tt64Ato4a * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4A6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ss4S6to16Rule loaded.

L  ss4A6to16Rule = (

   + tt64Ato16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt4A6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*tt64Sto4a * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4S6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ss4A6to16Rule loaded.

L  ss64Sto4aRule = (

   + sqr2^-1*tt4A1Sto4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + tt64Ato4b * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt64Sto4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt4A6to4b * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4S6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + XXND*tt64Ato16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4A6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ss64Sto4aRule loaded.

L  ss64Ato4aRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt4S1Sto4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + tt64Sto4b * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt4S6to4b * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4A6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*tt64Sto16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4S6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ss64Ato4aRule loaded.

L  ss64Sto4bRule = (

   + sqr2^-1*tt4A1Ato4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt64Sto4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Ato4a * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4A6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ss64Sto4bRule loaded.

L  ss64Ato4bRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Ato4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt64Ato4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Sto4a * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4A6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ss64Ato4bRule loaded.

L  ss64Sto16Rule = (

   + tt64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt64Sto16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4S6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + XXND*tt64Ato4a * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4A6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ss64Sto16Rule loaded.

L  ss64Ato16Rule = (

   + tt64Ato16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt4A6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*tt64Sto4a * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4S6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ss64Ato16Rule loaded.

L  ss66to1aRule = (

   + tt1S1Ato1 * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

       + tt1A1Sto1 * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

       + tt66to1a * (  - 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/48*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)
         *d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ss66to1aRule loaded.

L  ss66to1bRule = (

   + tt1A1Ato1 * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

       + tt1S1Sto1 * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

       + tt66to1b * (  - 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/48*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/48*d_(nu1,nu4)*d_(nu2,nu3)
         *d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  ss66to1bRule loaded.

L  ss66to6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu1,sigma3)*d_(nu2,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * (  - 1/8*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * ( 1/8*d_(nu3,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu3,sigma1)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu3,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu3,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ss66to6Rule loaded.

L  ss66to9aRule = (

   + sqr2^-1*XXND*tt61Ato6 * ( 1/16*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu1,sigma1,
         sigma2,sigma3)*d_(nu2,sigma4) - 1/32*e_(nu1,sigma1,sigma2,sigma4)*d_(nu2,sigma3) - 1/32*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,sigma2) + 1/32*e_(nu1,sigma2,sigma3,sigma4)*d_(nu2,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,sigma4) + 1/32*e_(
         nu2,sigma1,sigma2,sigma4)*d_(nu1,sigma3) + 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/32*e_(nu2,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + sqr2^-1*XXND*tt1A6to6 * ( 1/16*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu3,
         sigma1,sigma2,sigma3)*d_(nu4,sigma4) - 1/32*e_(nu3,sigma1,sigma2,sigma4)*d_(nu4,sigma3) - 1/32*e_(nu3,sigma1,sigma3,sigma4)*d_(nu4,sigma2) + 1/32*e_(nu3,sigma2,sigma3,sigma4)*d_(nu4,sigma1) - 1/32*e_(nu4,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/
         32*e_(nu4,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu4,sigma1,sigma3,sigma4)*d_(nu3,sigma2) - 1/32*e_(nu4,sigma2,sigma3,sigma4)*d_(nu3,sigma1) )

       + tt4S4Ato9 * ( 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) - 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) - 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) + 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + tt4A4Sto9 * (  - 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  ss66to9aRule loaded.

L  ss66to9bRule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S4Sto9 * ( 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  ss66to9bRule loaded.

L  ss66to10Rule = (

   + tt66to10 * ( 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*
         d_(nu4,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/16*
         d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*
         d_(sigma2,sigma4) + 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma2)*
         d_(sigma1,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma1)*
         d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*
         d_(nu3,sigma2)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) + 1/16*
         d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)
         *d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*
         d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma4)
          + 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*
         d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma1) - 1/16*
         d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma2)*
         d_(sigma1,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ss66to10Rule loaded.

L  tt1S1Sto1Rule = (

   + ss4A4Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss4S4Sto1 * ( 1/4*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4 )

       + ss1S1Sto1 * ( 1/4 )

       + ss66to1b * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  tt1S1Sto1Rule loaded.

L  tt1A1Sto1Rule = (

   + ss4S4Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss4A4Sto1 * ( 1/4*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4 )

       + ss1A1Sto1 * ( 1/4 )

       + ss66to1a * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

);

#message  tt1A1Sto1Rule loaded.

L  tt1S1Ato1Rule = (

   + ss4S4Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4 )

       + ss1A1Sto1 * ( 1/4 )

       + ss66to1a * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

);

#message  tt1S1Ato1Rule loaded.

L  tt1A1Ato1Rule = (

   + ss4A4Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4 )

       + ss1S1Sto1 * ( 1/4 )

       + ss66to1b * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  tt1A1Ato1Rule loaded.

L  tt1S4Sto4Rule = (

   + sqr2^-1*ss64Sto4b * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss1A4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  tt1S4Sto4Rule loaded.

L  tt1A4Sto4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss1S4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  tt1A4Sto4Rule loaded.

L  tt1S4Ato4Rule = (

   + sqr2^-1*ss64Ato4b * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + ss1A4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  tt1S4Ato4Rule loaded.

L  tt1A4Ato4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + ss1S4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  tt1A4Ato4Rule loaded.

L  tt4S1Sto4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  tt4S1Sto4Rule loaded.

L  tt4S1Ato4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  tt4S1Ato4Rule loaded.

L  tt4A1Sto4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + ss4S1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  tt4A1Sto4Rule loaded.

L  tt4A1Ato4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + ss4S1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  tt4A1Ato4Rule loaded.

L  tt1S6to6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4S4Ato6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4A4Sto6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss66to6 * ( 1/8*d_(nu3,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu3,sigma1)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu3,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu3,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) )

       + ss61Ato6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + ss61Sto6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss1A6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

       + ss1S6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

);

#message  tt1S6to6Rule loaded.

L  tt1A6to6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4S4Ato6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4A4Sto6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss66to6 * (  - 1/8*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*XXND*ss66to9a * ( 1/16*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu3,
         sigma1,sigma2,sigma3)*d_(nu4,sigma4) - 1/32*e_(nu3,sigma1,sigma2,sigma4)*d_(nu4,sigma3) - 1/32*e_(nu3,sigma1,sigma3,sigma4)*d_(nu4,sigma2) + 1/32*e_(nu3,sigma2,sigma3,sigma4)*d_(nu4,sigma1) - 1/32*e_(nu4,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/
         32*e_(nu4,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu4,sigma1,sigma3,sigma4)*d_(nu3,sigma2) - 1/32*e_(nu4,sigma2,sigma3,sigma4)*d_(nu3,sigma1) )

       + ss61Ato6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss61Sto6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + ss1A6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

       + ss1S6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

);

#message  tt1A6to6Rule loaded.

L  tt61Sto6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4S4Ato6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4A4Sto6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss66to6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu1,sigma3)*d_(nu2,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(sigma1,sigma3) )

       + ss61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + ss61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + ss1A6to6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + ss1S6to6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

);

#message  tt61Sto6Rule loaded.

L  tt61Ato6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4S4Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4A4Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss66to6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*XXND*ss66to9a * ( 1/16*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu1,
         sigma1,sigma2,sigma3)*d_(nu2,sigma4) - 1/32*e_(nu1,sigma1,sigma2,sigma4)*d_(nu2,sigma3) - 1/32*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,sigma2) + 1/32*e_(nu1,sigma2,sigma3,sigma4)*d_(nu2,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,sigma4) + 1/
         32*e_(nu2,sigma1,sigma2,sigma4)*d_(nu1,sigma3) + 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/32*e_(nu2,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + ss61Ato6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + ss61Sto6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + ss1A6to6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + ss1S6to6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

);

#message  tt61Ato6Rule loaded.

L  tt4S4Sto1Rule = (

   + ss4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1A1Ato1 * (  - 1/4*d_(nu1,nu3) )

       + ss1S1Sto1 * ( 1/4*d_(nu1,nu3) )

);

#message  tt4S4Sto1Rule loaded.

L  tt4A4Sto1Rule = (

   + ss4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1S1Ato1 * (  - 1/4*d_(nu1,nu3) )

       + ss1A1Sto1 * ( 1/4*d_(nu1,nu3) )

);

#message  tt4A4Sto1Rule loaded.

L  tt4S4Ato1Rule = (

   + ss4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4*d_(nu1,nu3) )

       + ss1A1Sto1 * (  - 1/4*d_(nu1,nu3) )

);

#message  tt4S4Ato1Rule loaded.

L  tt4A4Ato1Rule = (

   + ss4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4*d_(nu1,nu3) )

       + ss1S1Sto1 * (  - 1/4*d_(nu1,nu3) )

);

#message  tt4A4Ato1Rule loaded.

L  tt4S4Sto6Rule = (

   + sqr2^-1*ss61Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss61Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*ss1S6to6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + ss4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  tt4S4Sto6Rule loaded.

L  tt4A4Sto6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss61Sto6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss1A6to6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S6to6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + ss4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  tt4A4Sto6Rule loaded.

L  tt4S4Ato6Rule = (

   + sqr2^-1*ss61Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss61Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss1A6to6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S6to6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + ss4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  tt4S4Ato6Rule loaded.

L  tt4A4Ato6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss61Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*ss1S6to6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + ss4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  tt4A4Ato6Rule loaded.

L  tt4S4Sto9Rule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9b * ( 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  tt4S4Sto9Rule loaded.

L  tt4A4Sto9Rule = (

   + ss4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9a * (  - 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  tt4A4Sto9Rule loaded.

L  tt4S4Ato9Rule = (

   + ss4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9a * ( 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) - 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) - 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) + 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  tt4S4Ato9Rule loaded.

L  tt4A4Ato9Rule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9b * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  tt4A4Ato9Rule loaded.

L  tt4S6to4aRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss1S4Ato4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + ss64Ato4b * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss64Sto4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss4A6to4b * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*ss64Ato16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4S6to4aRule loaded.

L  tt4A6to4aRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + sqr2^-1*ss1S4Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + ss64Sto4b * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss64Sto4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + ss4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*ss64Sto16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4A6to4aRule loaded.

L  tt4S6to4bRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + ss64Sto4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4S6to4bRule loaded.

L  tt4A6to4bRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1A4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + ss64Ato4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Sto4a * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4S6to4a * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4A6to4bRule loaded.

L  tt4S6to16Rule = (

   + ss64Ato16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss64Sto16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*ss64Ato4a * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4A6to4a * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4S6to16Rule loaded.

L  tt4A6to16Rule = (

   + ss64Ato16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss64Sto16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + ss4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*ss64Sto4a * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4S6to4a * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt4A6to16Rule loaded.

L  tt64Sto4aRule = (

   + sqr2^-1*ss4A1Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + ss64Ato4b * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss64Sto4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss4A6to4b * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + ss4S6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + XXND*ss64Ato16 * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4A6to16 * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  tt64Sto4aRule loaded.

L  tt64Ato4aRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss4S1Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + ss64Sto4b * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss4S6to4b * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + ss4S6to4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*ss64Sto16 * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4S6to16 * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  tt64Ato4aRule loaded.

L  tt64Sto4bRule = (

   + sqr2^-1*ss4A1Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + ss64Sto4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt64Sto4bRule loaded.

L  tt64Ato4bRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss4S1Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + ss64Ato4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss64Sto4a * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss4S6to4a * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  tt64Ato4bRule loaded.

L  tt64Sto16Rule = (

   + ss64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss64Sto16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss4A6to16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + ss4S6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + XXND*ss64Ato4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4A6to4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  tt64Sto16Rule loaded.

L  tt64Ato16Rule = (

   + ss64Ato16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss4A6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + ss4S6to16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*ss64Sto4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4S6to4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  tt64Ato16Rule loaded.

L  tt66to1aRule = (

   + ss1S1Ato1 * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

       + ss1A1Sto1 * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

       + ss66to1a * (  - 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/48*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)
         *d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  tt66to1aRule loaded.

L  tt66to1bRule = (

   + ss1A1Ato1 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

       + ss1S1Sto1 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

       + ss66to1b * (  - 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/48*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/48*d_(nu1,nu4)*d_(nu2,nu3)
         *d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  tt66to1bRule loaded.

L  tt66to6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/8*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*ss61Sto6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma2) - 1/8*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/8*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*
         d_(nu4,sigma2) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma2) + 1/8*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * (  - 1/8*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + sqr2^-1*ss1S6to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma4) + 1/8*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*
         d_(nu4,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma3) )

);

#message  tt66to6Rule loaded.

L  tt66to9aRule = (

   + sqr2^-1*XXND*ss61Ato6 * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma2) + 1/16*e_(nu1,nu2,nu3,sigma2)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma2) - 1/16*e_(nu1,nu2,nu4,sigma2)*d_(nu3,sigma1) + 1/32*e_(nu1,nu3,nu4,sigma1)*
         d_(nu2,sigma2) - 1/32*e_(nu1,nu3,nu4,sigma2)*d_(nu2,sigma1) + 3/32*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma2) + 1/32*e_(nu2,nu3,nu4,sigma2)*d_(nu1,sigma1) - 3/
         32*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*XXND*ss1A6to6 * (  - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma4) + 1/16*e_(nu1,nu2,nu3,sigma4)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma4) - 1/16*e_(nu1,nu2,nu4,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu1,nu3,nu4,sigma3)*
         d_(nu2,sigma4) - 1/32*e_(nu1,nu3,nu4,sigma4)*d_(nu2,sigma3) + 3/32*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma4) + 1/32*e_(nu2,nu3,nu4,sigma4)*d_(nu1,sigma3) - 3/
         32*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S4Ato9 * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) + 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) + 1/
         16*e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) - 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) - 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

       + ss4A4Sto9 * ( 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) - 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) - 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) - 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) - 1/16*
         e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) + 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) + 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  tt66to9aRule loaded.

L  tt66to9bRule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) + 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

       + ss4S4Sto9 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) + 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  tt66to9bRule loaded.

L  tt66to10Rule = (

   + ss66to10 * ( 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*
         d_(nu4,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/16*
         d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*
         d_(sigma2,sigma4) + 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma2)*
         d_(sigma1,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma1)*
         d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*
         d_(nu3,sigma2)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) + 1/16*
         d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)
         *d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*
         d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma4)
          + 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*
         d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma1) - 1/16*
         d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma2)*
         d_(sigma1,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  tt66to10Rule loaded.

L  ssbar1S1Sto1Rule = (

   + tt4A4Ato1 * (  - 1/4*d_(nu1,nu3) )

       + tt4S4Sto1 * ( 1/4*d_(nu1,nu3) )

       + tt1A1Ato1 * ( 1/4 )

       + tt1S1Sto1 * ( 1/4 )

       + tt66to1b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

);

#message  ssbar1S1Sto1Rule loaded.

L  ssbar1A1Sto1Rule = (

   + tt4S4Ato1 * (  - 1/4*d_(nu1,nu3) )

       + tt4A4Sto1 * ( 1/4*d_(nu1,nu3) )

       + tt1S1Ato1 * ( 1/4 )

       + tt1A1Sto1 * ( 1/4 )

       + tt66to1a * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

);

#message  ssbar1A1Sto1Rule loaded.

L  ssbar1S1Ato1Rule = (

   + tt4S4Ato1 * ( 1/4*d_(nu1,nu3) )

       + tt4A4Sto1 * (  - 1/4*d_(nu1,nu3) )

       + tt1S1Ato1 * ( 1/4 )

       + tt1A1Sto1 * ( 1/4 )

       + tt66to1a * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

);

#message  ssbar1S1Ato1Rule loaded.

L  ssbar1A1Ato1Rule = (

   + tt4A4Ato1 * ( 1/4*d_(nu1,nu3) )

       + tt4S4Sto1 * (  - 1/4*d_(nu1,nu3) )

       + tt1A1Ato1 * ( 1/4 )

       + tt1S1Sto1 * ( 1/4 )

       + tt66to1b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

);

#message  ssbar1A1Ato1Rule loaded.

L  ssbar1S4Sto4Rule = (

   + sqr2^-1*tt64Sto4b * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt1A4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ssbar1S4Sto4Rule loaded.

L  ssbar1A4Sto4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt1S4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ssbar1A4Sto4Rule loaded.

L  ssbar1S4Ato4Rule = (

   + sqr2^-1*tt64Ato4b * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + tt1A4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ssbar1S4Ato4Rule loaded.

L  ssbar1A4Ato4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma3) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma3) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + tt1S4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ssbar1A4Ato4Rule loaded.

L  ssbar4S1Sto4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4S6to4b * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + tt4S1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ssbar4S1Sto4Rule loaded.

L  ssbar4S1Ato4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4A6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S6to4a * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + tt4S1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ssbar4S1Ato4Rule loaded.

L  ssbar4A1Sto4Rule = (

   + sqr2^-1*tt64Ato4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Sto4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4A6to4b * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S6to4a * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + tt4S1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + tt1S4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1A4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ssbar4A1Sto4Rule loaded.

L  ssbar4A1Ato4Rule = (

   + sqr2^-1*tt64Sto4b * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*tt64Ato4a * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*tt4S6to4b * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A6to4a * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + tt4A1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + tt4S1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + tt1A4Ato4 * ( 1/4*d_(nu3,sigma1) )

       + tt1S4Sto4 * ( 1/4*d_(nu3,sigma1) )

);

#message  ssbar4A1Ato4Rule loaded.

L  ssbar1S6to6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S4Ato6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt66to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma4) + 1/8*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*
         d_(nu4,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma3) )

       + tt61Ato6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + tt61Sto6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + tt1A6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

       + tt1S6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

);

#message  ssbar1S6to6Rule loaded.

L  ssbar1A6to6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt4S4Ato6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4A4Sto6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*tt66to6 * (  - 1/8*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + sqr2^-1*XXND*tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma4) + 1/16*e_(nu1,nu2,nu3,sigma4)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma4) - 1/16*e_(nu1,nu2,nu4,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu1,nu3,nu4,sigma3)*
         d_(nu2,sigma4) - 1/32*e_(nu1,nu3,nu4,sigma4)*d_(nu2,sigma3) + 3/32*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma4) + 1/32*e_(nu2,nu3,nu4,sigma4)*d_(nu1,sigma3) - 3/
         32*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + tt61Ato6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + tt61Sto6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + tt1A6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

       + tt1S6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

);

#message  ssbar1A6to6Rule loaded.

L  ssbar61Sto6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4A4Sto6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt66to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma2) - 1/8*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/8*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*
         d_(nu4,sigma2) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma2) + 1/8*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma1) )

       + tt61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + tt61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + tt1A6to6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + tt1S6to6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ssbar61Sto6Rule loaded.

L  ssbar61Ato6Rule = (

   + sqr2^-1*tt4A4Ato6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt4S4Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4A4Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*tt66to6 * (  - 1/8*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*XXND*tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma2) + 1/16*e_(nu1,nu2,nu3,sigma2)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma2) - 1/16*e_(nu1,nu2,nu4,sigma2)*d_(nu3,sigma1) + 1/32*e_(nu1,nu3,nu4,sigma1)*
         d_(nu2,sigma2) - 1/32*e_(nu1,nu3,nu4,sigma2)*d_(nu2,sigma1) + 3/32*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma2) + 1/32*e_(nu2,nu3,nu4,sigma2)*d_(nu1,sigma1) - 3/
         32*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + tt61Ato6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + tt61Sto6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + tt1A6to6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt1S6to6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

);

#message  ssbar61Ato6Rule loaded.

L  ssbar4S4Sto1Rule = (

   + tt4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1A1Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + tt1S1Sto1 * ( 1/4*d_(sigma1,sigma3) )

);

#message  ssbar4S4Sto1Rule loaded.

L  ssbar4A4Sto1Rule = (

   + tt4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1S1Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + tt1A1Sto1 * ( 1/4*d_(sigma1,sigma3) )

);

#message  ssbar4A4Sto1Rule loaded.

L  ssbar4S4Ato1Rule = (

   + tt4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1S1Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + tt1A1Sto1 * (  - 1/4*d_(sigma1,sigma3) )

);

#message  ssbar4S4Ato1Rule loaded.

L  ssbar4A4Ato1Rule = (

   + tt4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + tt1A1Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + tt1S1Sto1 * (  - 1/4*d_(sigma1,sigma3) )

);

#message  ssbar4A4Ato1Rule loaded.

L  ssbar4S4Sto6Rule = (

   + sqr2^-1*tt61Ato6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt1A6to6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ssbar4S4Sto6Rule loaded.

L  ssbar4A4Sto6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt61Sto6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*tt1S6to6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + tt4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ssbar4A4Sto6Rule loaded.

L  ssbar4S4Ato6Rule = (

   + sqr2^-1*tt61Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt61Sto6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*tt1S6to6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + tt4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ssbar4S4Ato6Rule loaded.

L  ssbar4A4Ato6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*tt1A6to6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + tt4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ssbar4A4Ato6Rule loaded.

L  ssbar4S4Sto9Rule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9b * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) + 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  ssbar4S4Sto9Rule loaded.

L  ssbar4A4Sto9Rule = (

   + tt4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9a * ( 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) - 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) - 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) - 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) - 1/16*
         e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) + 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) + 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  ssbar4A4Sto9Rule loaded.

L  ssbar4S4Ato9Rule = (

   + tt4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9a * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) + 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) + 1/16
         *e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) - 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) - 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  ssbar4S4Ato9Rule loaded.

L  ssbar4A4Ato9Rule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + tt66to9b * (  - 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) + 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  ssbar4A4Ato9Rule loaded.

L  ssbar4S6to4aRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1S4Ato4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + tt64Ato4b * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt64Sto4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt4A6to4b * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4S6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*tt64Ato16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4A6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ssbar4S6to4aRule loaded.

L  ssbar4A6to4aRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + sqr2^-1*tt1S4Sto4 * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + tt64Sto4b * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt64Ato4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt4S6to4b * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*tt64Sto16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4S6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ssbar4A6to4aRule loaded.

L  ssbar4S6to4bRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Ato4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt64Sto4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Ato4a * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4S6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4A6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

);

#message  ssbar4S6to4bRule loaded.

L  ssbar4A6to4bRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Sto4 * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt64Ato4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Sto4a * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4A6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + tt4S6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

);

#message  ssbar4A6to4bRule loaded.

L  ssbar4S6to16Rule = (

   + tt64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt64Sto16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + tt4S6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*tt64Ato4a * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4A6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ssbar4S6to16Rule loaded.

L  ssbar4A6to16Rule = (

   + tt64Ato16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + tt64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + tt4A6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + tt4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*tt64Sto4a * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*tt4S6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ssbar4A6to16Rule loaded.

L  ssbar64Sto4aRule = (

   + sqr2^-1*tt4A1Sto4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt4S1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + tt64Ato4b * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt64Sto4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt4A6to4b * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4S6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + XXND*tt64Ato16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4A6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ssbar64Sto4aRule loaded.

L  ssbar64Ato4aRule = (

   + sqr2^-1*tt4A1Ato4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt4S1Sto4 * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + tt64Sto4b * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt64Ato4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt4S6to4b * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4A6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*tt64Sto16 * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4S6to16 * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ssbar64Ato4aRule loaded.

L  ssbar64Sto4bRule = (

   + sqr2^-1*tt4A1Ato4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Sto4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Ato4 * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Sto4 * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt64Sto4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Ato4a * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4A6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ssbar64Sto4bRule loaded.

L  ssbar64Ato4bRule = (

   + sqr2^-1*tt4A1Sto4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt4S1Ato4 * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S4Ato4 * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A4Sto4 * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt64Ato4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + tt64Sto4a * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4A6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S6to4a * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ssbar64Ato4bRule loaded.

L  ssbar64Sto16Rule = (

   + tt64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt64Sto16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + tt4S6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + XXND*tt64Ato4a * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4A6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ssbar64Sto16Rule loaded.

L  ssbar64Ato16Rule = (

   + tt64Ato16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + tt64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + tt4A6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + tt4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*tt64Sto4a * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*tt4S6to4a * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

);

#message  ssbar64Ato16Rule loaded.

L  ssbar66to1aRule = (

   + tt1S1Ato1 * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

       + tt1A1Sto1 * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

       + tt66to1a * (  - 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/48*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)
         *d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ssbar66to1aRule loaded.

L  ssbar66to1bRule = (

   + tt1A1Ato1 * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

       + tt1S1Sto1 * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

       + tt66to1b * (  - 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/48*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/48*d_(nu1,nu4)*d_(nu2,nu3)
         *d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  ssbar66to1bRule loaded.

L  ssbar66to6Rule = (

   + sqr2^-1*tt61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu1,sigma3)*d_(nu2,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1A6to6 * (  - 1/8*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*tt1S6to6 * ( 1/8*d_(nu3,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu3,sigma1)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu3,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu3,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) )

);

#message  ssbar66to6Rule loaded.

L  ssbar66to9aRule = (

   + sqr2^-1*XXND*tt61Ato6 * ( 1/16*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu1,sigma1,
         sigma2,sigma3)*d_(nu2,sigma4) - 1/32*e_(nu1,sigma1,sigma2,sigma4)*d_(nu2,sigma3) - 1/32*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,sigma2) + 1/32*e_(nu1,sigma2,sigma3,sigma4)*d_(nu2,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,sigma4) + 1/32*e_(
         nu2,sigma1,sigma2,sigma4)*d_(nu1,sigma3) + 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/32*e_(nu2,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + sqr2^-1*XXND*tt1A6to6 * ( 1/16*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu3,
         sigma1,sigma2,sigma3)*d_(nu4,sigma4) - 1/32*e_(nu3,sigma1,sigma2,sigma4)*d_(nu4,sigma3) - 1/32*e_(nu3,sigma1,sigma3,sigma4)*d_(nu4,sigma2) + 1/32*e_(nu3,sigma2,sigma3,sigma4)*d_(nu4,sigma1) - 1/32*e_(nu4,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/
         32*e_(nu4,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu4,sigma1,sigma3,sigma4)*d_(nu3,sigma2) - 1/32*e_(nu4,sigma2,sigma3,sigma4)*d_(nu3,sigma1) )

       + tt4S4Ato9 * ( 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) - 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) - 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) + 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + tt4A4Sto9 * (  - 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  ssbar66to9aRule loaded.

L  ssbar66to9bRule = (

   + tt4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + tt4S4Sto9 * ( 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  ssbar66to9bRule loaded.

L  ssbar66to10Rule = (

   + tt66to10 * ( 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*
         d_(nu4,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/16*
         d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*
         d_(sigma2,sigma4) + 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma2)*
         d_(sigma1,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma1)*
         d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*
         d_(nu3,sigma2)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) + 1/16*
         d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)
         *d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*
         d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma4)
          + 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*
         d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma1) - 1/16*
         d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma2)*
         d_(sigma1,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ssbar66to10Rule loaded.

L  ttbar1S1Sto1Rule = (

   + ss4A4Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss4S4Sto1 * ( 1/4*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4 )

       + ss1S1Sto1 * ( 1/4 )

       + ss66to1b * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  ttbar1S1Sto1Rule loaded.

L  ttbar1A1Sto1Rule = (

   + ss4S4Ato1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss4A4Sto1 * ( 1/4*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4 )

       + ss1A1Sto1 * ( 1/4 )

       + ss66to1a * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

);

#message  ttbar1A1Sto1Rule loaded.

L  ttbar1S1Ato1Rule = (

   + ss4S4Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4 )

       + ss1A1Sto1 * ( 1/4 )

       + ss66to1a * (  - 1/8*e_(sigma1,sigma2,sigma3,sigma4) )

);

#message  ttbar1S1Ato1Rule loaded.

L  ttbar1A1Ato1Rule = (

   + ss4A4Ato1 * ( 1/4*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/4*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4 )

       + ss1S1Sto1 * ( 1/4 )

       + ss66to1b * ( 1/8*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  ttbar1A1Ato1Rule loaded.

L  ttbar1S4Sto4Rule = (

   + sqr2^-1*ss64Sto4b * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss1A4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ttbar1S4Sto4Rule loaded.

L  ttbar1A4Sto4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss1S4Ato4 * (  - 1/4*d_(nu3,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu3,sigma3) )

);

#message  ttbar1A4Sto4Rule loaded.

L  ttbar1S4Ato4Rule = (

   + sqr2^-1*ss64Ato4b * (  - 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + ss1A4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ttbar1S4Ato4Rule loaded.

L  ttbar1A4Ato4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * ( 1/4*e_(nu3,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu3,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu3,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu3,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu3,sigma3) )

       + ss1S4Sto4 * (  - 1/4*d_(nu3,sigma3) )

);

#message  ttbar1A4Ato4Rule loaded.

L  ttbar4S1Sto4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + ss4S1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  ttbar4S1Sto4Rule loaded.

L  ttbar4S1Ato4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + ss4S1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  ttbar4S1Ato4Rule loaded.

L  ttbar4A1Sto4Rule = (

   + sqr2^-1*ss64Ato4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Sto4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4A6to4b * ( 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) - 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4S6to4a * ( 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Sto4 * ( 1/4*d_(nu1,sigma1) )

       + ss4S1Ato4 * (  - 1/4*d_(nu1,sigma1) )

       + ss1S4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1A4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  ttbar4A1Sto4Rule loaded.

L  ttbar4A1Ato4Rule = (

   + sqr2^-1*ss64Sto4b * ( 1/4*d_(nu1,sigma1)*d_(sigma2,sigma3) - 1/4*d_(nu1,sigma2)*d_(sigma1,sigma3) )

       + sqr2^-1*ss64Ato4a * (  - 1/4*e_(nu1,sigma1,sigma2,sigma3) )

       + sqr2^-1*ss4S6to4b * (  - 1/4*d_(nu1,sigma3)*d_(sigma1,sigma4) + 1/4*d_(nu1,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*ss4A6to4a * (  - 1/4*e_(nu1,sigma1,sigma3,sigma4) )

       + ss4A1Ato4 * ( 1/4*d_(nu1,sigma1) )

       + ss4S1Sto4 * (  - 1/4*d_(nu1,sigma1) )

       + ss1A4Ato4 * ( 1/4*d_(nu1,sigma3) )

       + ss1S4Sto4 * ( 1/4*d_(nu1,sigma3) )

);

#message  ttbar4A1Ato4Rule loaded.

L  ttbar1S6to6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4S4Ato6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4A4Sto6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss66to6 * ( 1/8*d_(nu3,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu3,sigma1)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu3,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu3,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu3,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) )

       + ss61Ato6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + ss61Sto6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss1A6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

       + ss1S6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

);

#message  ttbar1S6to6Rule loaded.

L  ttbar1A6to6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss4S4Ato6 * (  - 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4A4Sto6 * ( 1/4*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/4*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*e_(nu3,nu4,sigma1,sigma3) )

       + sqr2^-1*ss66to6 * (  - 1/8*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*XXND*ss66to9a * ( 1/16*e_(nu3,nu4,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu3,nu4,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu3,nu4,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu3,nu4,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu3,
         sigma1,sigma2,sigma3)*d_(nu4,sigma4) - 1/32*e_(nu3,sigma1,sigma2,sigma4)*d_(nu4,sigma3) - 1/32*e_(nu3,sigma1,sigma3,sigma4)*d_(nu4,sigma2) + 1/32*e_(nu3,sigma2,sigma3,sigma4)*d_(nu4,sigma1) - 1/32*e_(nu4,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/
         32*e_(nu4,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu4,sigma1,sigma3,sigma4)*d_(nu3,sigma2) - 1/32*e_(nu4,sigma2,sigma3,sigma4)*d_(nu3,sigma1) )

       + ss61Ato6 * (  - 1/8*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/8*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss61Sto6 * ( 1/8*e_(nu3,nu4,sigma1,sigma2) )

       + ss1A6to6 * ( 1/8*d_(nu3,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu3,sigma4)*d_(nu4,sigma3) )

       + ss1S6to6 * (  - 1/8*e_(nu3,nu4,sigma3,sigma4) )

);

#message  ttbar1A6to6Rule loaded.

L  ttbar61Sto6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4S4Ato6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4A4Sto6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss66to6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(sigma1,sigma3) - 1/8*
         d_(nu1,sigma3)*d_(nu2,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(sigma1,sigma3) )

       + ss61Ato6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + ss61Sto6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + ss1A6to6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

       + ss1S6to6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

);

#message  ttbar61Sto6Rule loaded.

L  ttbar61Ato6Rule = (

   + sqr2^-1*ss4A4Ato6 * (  - 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss4S4Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4A4Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,sigma1) )

       + sqr2^-1*ss4S4Sto6 * ( 1/4*e_(nu1,nu2,sigma1,sigma3) )

       + sqr2^-1*ss66to6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) - 1/8*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) )

       + sqr2^-1*XXND*ss66to9a * ( 1/16*e_(nu1,nu2,sigma1,sigma3)*d_(sigma2,sigma4) - 1/16*e_(nu1,nu2,sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*e_(nu1,nu2,sigma2,sigma3)*d_(sigma1,sigma4) + 1/16*e_(nu1,nu2,sigma2,sigma4)*d_(sigma1,sigma3) + 1/32*e_(nu1,
         sigma1,sigma2,sigma3)*d_(nu2,sigma4) - 1/32*e_(nu1,sigma1,sigma2,sigma4)*d_(nu2,sigma3) - 1/32*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,sigma2) + 1/32*e_(nu1,sigma2,sigma3,sigma4)*d_(nu2,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,sigma4) + 1/
         32*e_(nu2,sigma1,sigma2,sigma4)*d_(nu1,sigma3) + 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/32*e_(nu2,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

       + ss61Ato6 * ( 1/8*d_(nu1,sigma1)*d_(nu2,sigma2) - 1/8*d_(nu1,sigma2)*d_(nu2,sigma1) )

       + ss61Sto6 * (  - 1/8*e_(nu1,nu2,sigma1,sigma2) )

       + ss1A6to6 * (  - 1/8*d_(nu1,sigma3)*d_(nu2,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,sigma3) )

       + ss1S6to6 * ( 1/8*e_(nu1,nu2,sigma3,sigma4) )

);

#message  ttbar61Ato6Rule loaded.

L  ttbar4S4Sto1Rule = (

   + ss4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1A1Ato1 * (  - 1/4*d_(nu1,nu3) )

       + ss1S1Sto1 * ( 1/4*d_(nu1,nu3) )

);

#message  ttbar4S4Sto1Rule loaded.

L  ttbar4A4Sto1Rule = (

   + ss4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1S1Ato1 * (  - 1/4*d_(nu1,nu3) )

       + ss1A1Sto1 * ( 1/4*d_(nu1,nu3) )

);

#message  ttbar4A4Sto1Rule loaded.

L  ttbar4S4Ato1Rule = (

   + ss4S4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4A4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1S1Ato1 * ( 1/4*d_(nu1,nu3) )

       + ss1A1Sto1 * (  - 1/4*d_(nu1,nu3) )

);

#message  ttbar4S4Ato1Rule loaded.

L  ttbar4A4Ato1Rule = (

   + ss4A4Ato1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss4S4Sto1 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) )

       + ss1A1Ato1 * ( 1/4*d_(nu1,nu3) )

       + ss1S1Sto1 * (  - 1/4*d_(nu1,nu3) )

);

#message  ttbar4A4Ato1Rule loaded.

L  ttbar4S4Sto6Rule = (

   + sqr2^-1*ss61Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss61Sto6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*ss1S6to6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + ss4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ttbar4S4Sto6Rule loaded.

L  ttbar4A4Sto6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss61Sto6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss1A6to6 * ( 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) - 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S6to6 * ( 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + ss4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ttbar4A4Sto6Rule loaded.

L  ttbar4S4Ato6Rule = (

   + sqr2^-1*ss61Ato6 * ( 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) - 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss61Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss1A6to6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S6to6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + ss4A4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4S4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ttbar4S4Ato6Rule loaded.

L  ttbar4A4Ato6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/4*e_(nu1,nu3,sigma1,sigma2) )

       + sqr2^-1*ss61Sto6 * (  - 1/4*d_(nu1,sigma1)*d_(nu3,sigma2) + 1/4*d_(nu1,sigma2)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * (  - 1/4*e_(nu1,nu3,sigma3,sigma4) )

       + sqr2^-1*ss1S6to6 * (  - 1/4*d_(nu1,sigma3)*d_(nu3,sigma4) + 1/4*d_(nu1,sigma4)*d_(nu3,sigma3) )

       + ss4S4Ato6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

       + ss4A4Sto6 * ( 1/4*e_(nu1,nu3,sigma1,sigma3) )

);

#message  ttbar4A4Ato6Rule loaded.

L  ttbar4S4Sto9Rule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9b * ( 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  ttbar4S4Sto9Rule loaded.

L  ttbar4A4Sto9Rule = (

   + ss4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9a * (  - 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) + 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) + 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) - 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  ttbar4A4Sto9Rule loaded.

L  ttbar4S4Ato9Rule = (

   + ss4S4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4A4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9a * ( 1/8*e_(nu1,sigma1,sigma2,sigma3)*d_(nu3,sigma4) - 1/8*e_(nu1,sigma1,sigma2,sigma4)*d_(nu3,sigma3) - 1/8*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,sigma2) + 1/8*e_(nu3,sigma2,sigma3,sigma4)*d_(nu1,sigma1) )

);

#message  ttbar4S4Ato9Rule loaded.

L  ttbar4A4Ato9Rule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss4S4Sto9 * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3) + 1/4*d_(nu1,sigma1)*d_(nu3,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu3,sigma1) )

       + ss66to9b * (  - 1/8*d_(nu1,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/8*d_(nu1,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/8*
         d_(nu1,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/8*d_(nu1,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/8*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/8*d_(nu1,sigma4)*d_(nu3,sigma1)
         *d_(sigma2,sigma3) + 1/8*d_(nu1,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

);

#message  ttbar4A4Ato9Rule loaded.

L  ttbar4S6to4aRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss1S4Ato4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + ss64Ato4b * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss64Sto4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss4A6to4b * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*ss64Ato16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4S6to4aRule loaded.

L  ttbar4A6to4aRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma1) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + sqr2^-1*ss1S4Sto4 * (  - 1/4*e_(nu1,nu3,nu4,sigma3) )

       + ss64Sto4b * ( 1/24*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * ( 1/24*d_(nu1,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma3)*
         d_(nu3,sigma1)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss64Sto4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 5/288*e_(nu1,nu4,sigma1,sigma3)*
         d_(nu3,sigma2) + 5/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma2,sigma3
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * ( 1/24*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/24*d_(nu1,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + ss4S6to4a * (  - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) + 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu4,sigma1,sigma4)*
         d_(nu3,sigma3) + 5/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4
         )*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*ss64Sto16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) + 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) - 1/288*e_(nu1,nu3,sigma2,
         sigma3)*d_(nu4,sigma1) + 7/288*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) - 1/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) + 1/288*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 5/144*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/96*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 1/288*e_(nu1,nu3,sigma3,
         sigma4)*d_(nu4,sigma1) - 5/288*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 1/288*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) + 1/36*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu3,nu4,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/96*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4A6to4aRule loaded.

L  ttbar4S6to4bRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + ss64Sto4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4S6to4bRule loaded.

L  ttbar4A6to4bRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu4,sigma1) + 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma1) - 1/4*d_(nu1,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + sqr2^-1*ss1A4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu4,sigma3) - 1/4*d_(nu1,nu4)*d_(nu3,sigma3) )

       + ss64Ato4b * (  - 1/24*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/24*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/24*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Sto4a * (  - 1/24*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to4b * ( 1/24*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/24*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/24*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4S6to4a * (  - 1/24*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/24*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4A6to4bRule loaded.

L  ttbar4S6to16Rule = (

   + ss64Ato16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss64Sto16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss4A6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + XXND*ss64Ato4a * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4A6to4a * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4S6to16Rule loaded.

L  ttbar4A6to16Rule = (

   + ss64Ato16 * (  - 1/12*d_(nu1,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/12*d_(nu1,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu3,sigma2)*d_(nu4,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/6*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/6*
         d_(nu1,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

       + ss64Sto16 * (  - 1/48*e_(nu1,nu3,nu4,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu3,nu4,sigma2)*d_(sigma1,sigma3) - 13/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/72*e_(nu1,nu3,sigma2,sigma3)*
         d_(nu4,sigma1) + 13/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/72*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma2) - 1/72*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) + 1/18*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 13/144*e_(nu3,nu4,sigma1,sigma3)*
         d_(nu1,sigma2) - 13/144*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to16 * ( 1/12*d_(nu1,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/12*d_(nu1,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/6*d_(nu1,sigma1)*
         d_(nu3,sigma3)*d_(nu4,sigma4) - 1/6*d_(nu1,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/12*d_(nu1,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/12*
         d_(nu1,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) )

       + ss4S6to16 * (  - 1/48*e_(nu1,nu3,nu4,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu3,nu4,sigma4)*d_(sigma1,sigma3) + 1/18*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/18*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) - 7/144*e_(nu1,nu3,sigma3,sigma4)*
         d_(nu4,sigma1) - 1/18*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/18*e_(nu1,nu4,sigma1,sigma4)*d_(nu3,sigma3) + 7/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/144*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu3,nu4,sigma1,sigma4)*
         d_(nu1,sigma3) + 5/36*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) - 1/48*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu4) + 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

       + XXND*ss64Sto4a * ( 1/144*e_(nu1,nu3,sigma1,sigma2)*d_(nu4,sigma3) - 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma2) + 1/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma2)*d_(nu3,sigma3) + 1/144*e_(nu1,nu4,sigma1,sigma3
         )*d_(nu3,sigma2) - 1/144*e_(nu1,nu4,sigma2,sigma3)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma2) - 1/72*e_(nu3,nu4,sigma2,sigma3)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma2,sigma3)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + XXND*ss4S6to4a * ( 1/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu4,sigma4) - 1/144*e_(nu1,nu3,sigma1,sigma4)*d_(nu4,sigma3) + 1/144*e_(nu1,nu3,sigma3,sigma4)*d_(nu4,sigma1) - 1/144*e_(nu1,nu4,sigma1,sigma3)*d_(nu3,sigma4) + 1/144*e_(nu1,nu4,sigma1,sigma4
         )*d_(nu3,sigma3) - 1/144*e_(nu1,nu4,sigma3,sigma4)*d_(nu3,sigma1) - 1/72*e_(nu3,nu4,sigma1,sigma3)*d_(nu1,sigma4) + 1/72*e_(nu3,nu4,sigma1,sigma4)*d_(nu1,sigma3) - 1/72*e_(nu3,nu4,sigma3,sigma4)*d_(nu1,sigma1) + 1/48*e_(nu3,sigma1,sigma3,sigma4)
         *d_(nu1,nu4) - 1/48*e_(nu4,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar4A6to16Rule loaded.

L  ttbar64Sto4aRule = (

   + sqr2^-1*ss4A1Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss4S1Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + ss64Ato4b * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss64Sto4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss4A6to4b * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + ss4S6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + XXND*ss64Ato16 * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4A6to16 * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  ttbar64Sto4aRule loaded.

L  ttbar64Ato4aRule = (

   + sqr2^-1*ss4A1Ato4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss4S1Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma1) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*e_(nu1,nu2,nu3,sigma3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*e_(nu1,nu2,nu3,sigma3) )

       + ss64Sto4b * ( 1/24*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/24*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/24*d_(nu1,sigma3)*
         d_(nu2,sigma1)*d_(nu3,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss64Sto4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 5/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma1,sigma3)*
         d_(nu2,sigma2) + 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) - 1/144*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss4S6to4b * ( 1/24*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/24*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) )

       + ss4A6to4a * ( 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma1)*d_(nu3,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + ss4S6to4a * (  - 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 5/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) + 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) - 5/288*e_(nu1,nu3,sigma1,sigma4)*
         d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) + 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4
         )*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*ss64Sto16 * (  - 1/48*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) + 1/48*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 1/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 1/288*e_(nu1,nu2,sigma2,
         sigma3)*d_(nu3,sigma1) + 7/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) - 1/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) + 1/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 5/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) + 1/72*e_(nu2,nu3,sigma1,
         sigma3)*d_(nu1,sigma2) - 1/72*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4S6to16 * (  - 1/48*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) + 1/48*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) + 5/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) - 5/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 1/288*e_(nu1,nu2,sigma3,
         sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 1/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/36*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/36*e_(nu2,nu3,sigma1,
         sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  ttbar64Ato4aRule loaded.

L  ttbar64Sto4bRule = (

   + sqr2^-1*ss4A1Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss4S1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss1A4Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*ss1S4Sto4 * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + ss64Sto4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss64Ato4a * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4S6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss4A6to4a * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar64Sto4bRule loaded.

L  ttbar64Ato4bRule = (

   + sqr2^-1*ss4A1Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss4S1Ato4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma1) + 1/4*d_(nu1,sigma1)*d_(nu2,nu3) )

       + sqr2^-1*ss1S4Ato4 * ( 1/4*d_(nu1,nu3)*d_(nu2,sigma3) - 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + sqr2^-1*ss1A4Sto4 * (  - 1/4*d_(nu1,nu3)*d_(nu2,sigma3) + 1/4*d_(nu1,sigma3)*d_(nu2,nu3) )

       + ss64Ato4b * ( 1/24*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/24*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/24*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/24*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss64Sto4a * (  - 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) )

       + ss4A6to4b * (  - 1/24*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/24*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/24*d_(nu1,sigma3)*d_(nu2,nu3)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) )

       + ss4S6to4a * (  - 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/24*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) )

);

#message  ttbar64Ato4bRule loaded.

L  ttbar64Sto16Rule = (

   + ss64Ato16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss64Sto16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss4A6to16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + ss4S6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + XXND*ss64Ato4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4A6to4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  ttbar64Sto16Rule loaded.

L  ttbar64Ato16Rule = (

   + ss64Ato16 * ( 1/12*d_(nu1,nu3)*d_(nu2,sigma1)*d_(sigma2,sigma3) - 1/12*d_(nu1,nu3)*d_(nu2,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma1)*d_(nu2,nu3)*d_(sigma2,sigma3) + 1/6*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma2) + 1/12*d_(nu1,sigma2)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/6*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/12*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1) )

       + ss64Sto16 * ( 1/96*e_(nu1,nu2,nu3,sigma1)*d_(sigma2,sigma3) - 1/96*e_(nu1,nu2,nu3,sigma2)*d_(sigma1,sigma3) + 37/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/144*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/144*e_(nu1,nu2,sigma2,sigma3)*
         d_(nu3,sigma1) + 11/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/144*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma2) - 5/144*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) - 1/36*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 13/288*e_(nu2,nu3,sigma1,sigma3)
         *d_(nu1,sigma2) + 13/288*e_(nu2,nu3,sigma2,sigma3)*d_(nu1,sigma1) - 1/96*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) + 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + ss4A6to16 * (  - 1/12*d_(nu1,nu3)*d_(nu2,sigma3)*d_(sigma1,sigma4) + 1/12*d_(nu1,nu3)*d_(nu2,sigma4)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4) - 1/12*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3) + 1/12*d_(nu1,sigma3)*
         d_(nu2,nu3)*d_(sigma1,sigma4) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4) - 1/6*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3) + 1/6*
         d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1) )

       + ss4S6to16 * ( 1/96*e_(nu1,nu2,nu3,sigma3)*d_(sigma1,sigma4) - 1/96*e_(nu1,nu2,nu3,sigma4)*d_(sigma1,sigma3) - 5/72*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 5/72*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) + 31/288*e_(nu1,nu2,sigma3,sigma4)*
         d_(nu3,sigma1) - 1/72*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 1/72*e_(nu1,nu3,sigma1,sigma4)*d_(nu2,sigma3) + 17/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/288*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/288*e_(nu2,nu3,sigma1,sigma4)*
         d_(nu1,sigma3) - 5/72*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,sigma1) + 1/96*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

       + XXND*ss64Sto4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma2)*d_(nu3,sigma3) + 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma2) - 7/288*e_(nu1,nu2,sigma2,sigma3)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,sigma3) + 5/288*e_(nu1,nu3,sigma1,
         sigma3)*d_(nu2,sigma2) - 5/288*e_(nu1,nu3,sigma2,sigma3)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma2,sigma3)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,sigma3) - 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma2) + 1/144*e_(nu2,nu3,sigma2,
         sigma3)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma2,sigma3)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma2,sigma3)*d_(nu1,nu2) )

       + XXND*ss4S6to4a * (  - 7/288*e_(nu1,nu2,sigma1,sigma3)*d_(nu3,sigma4) + 7/288*e_(nu1,nu2,sigma1,sigma4)*d_(nu3,sigma3) - 7/288*e_(nu1,nu2,sigma3,sigma4)*d_(nu3,sigma1) - 5/288*e_(nu1,nu3,sigma1,sigma3)*d_(nu2,sigma4) + 5/288*e_(nu1,nu3,sigma1,
         sigma4)*d_(nu2,sigma3) - 5/288*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,sigma1) + 1/24*e_(nu1,sigma1,sigma3,sigma4)*d_(nu2,nu3) + 1/144*e_(nu2,nu3,sigma1,sigma3)*d_(nu1,sigma4) - 1/144*e_(nu2,nu3,sigma1,sigma4)*d_(nu1,sigma3) + 1/144*e_(nu2,nu3,sigma3,
         sigma4)*d_(nu1,sigma1) - 1/32*e_(nu2,sigma1,sigma3,sigma4)*d_(nu1,nu3) - 1/96*e_(nu3,sigma1,sigma3,sigma4)*d_(nu1,nu2) )

);

#message  ttbar64Ato16Rule loaded.

L  ttbar66to1aRule = (

   + ss1S1Ato1 * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

       + ss1A1Sto1 * (  - 1/8*e_(nu1,nu2,nu3,nu4) )

       + ss66to1a * (  - 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma1)*
         d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/48*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*
         d_(nu3,sigma1)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/48*
         d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma4) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) - 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/48*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)
         *d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/48*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/48*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ttbar66to1aRule loaded.

L  ttbar66to1bRule = (

   + ss1A1Ato1 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

       + ss1S1Sto1 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4) - 1/8*d_(nu1,nu4)*d_(nu2,nu3) )

       + ss66to1b * (  - 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) + 1/48*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/48*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/48*d_(nu1,nu4)*d_(nu2,nu3)
         *d_(sigma1,sigma4)*d_(sigma2,sigma3) )

);

#message  ttbar66to1bRule loaded.

L  ttbar66to6Rule = (

   + sqr2^-1*ss61Ato6 * (  - 1/8*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*ss61Sto6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma2) - 1/8*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma2) + 1/8*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*
         d_(nu4,sigma2) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma2) + 1/8*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma1) )

       + sqr2^-1*ss1A6to6 * (  - 1/8*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) + 1/8*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) + 1/8*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) - 1/8*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + sqr2^-1*ss1S6to6 * ( 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma4) - 1/8*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma4) + 1/8*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*
         d_(nu4,sigma4) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma4) + 1/8*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma3) )

);

#message  ttbar66to6Rule loaded.

L  ttbar66to9aRule = (

   + sqr2^-1*XXND*ss61Ato6 * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma2) + 1/16*e_(nu1,nu2,nu3,sigma2)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma2) - 1/16*e_(nu1,nu2,nu4,sigma2)*d_(nu3,sigma1) + 1/32*e_(nu1,nu3,nu4,sigma1)*
         d_(nu2,sigma2) - 1/32*e_(nu1,nu3,nu4,sigma2)*d_(nu2,sigma1) + 3/32*e_(nu1,nu3,sigma1,sigma2)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma1,sigma2)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma2) + 1/32*e_(nu2,nu3,nu4,sigma2)*d_(nu1,sigma1) - 3/
         32*e_(nu2,nu3,sigma1,sigma2)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma1,sigma2)*d_(nu1,nu3) )

       + sqr2^-1*XXND*ss1A6to6 * (  - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma4) + 1/16*e_(nu1,nu2,nu3,sigma4)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma4) - 1/16*e_(nu1,nu2,nu4,sigma4)*d_(nu3,sigma3) + 1/32*e_(nu1,nu3,nu4,sigma3)*
         d_(nu2,sigma4) - 1/32*e_(nu1,nu3,nu4,sigma4)*d_(nu2,sigma3) + 3/32*e_(nu1,nu3,sigma3,sigma4)*d_(nu2,nu4) - 3/32*e_(nu1,nu4,sigma3,sigma4)*d_(nu2,nu3) - 1/32*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma4) + 1/32*e_(nu2,nu3,nu4,sigma4)*d_(nu1,sigma3) - 3/
         32*e_(nu2,nu3,sigma3,sigma4)*d_(nu1,nu4) + 3/32*e_(nu2,nu4,sigma3,sigma4)*d_(nu1,nu3) )

       + ss4S4Ato9 * (  - 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) - 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) + 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) + 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) + 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) + 1/
         16*e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) - 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) - 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

       + ss4A4Sto9 * ( 1/16*e_(nu1,nu2,nu3,sigma1)*d_(nu4,sigma3) + 1/16*e_(nu1,nu2,nu3,sigma3)*d_(nu4,sigma1) - 1/16*e_(nu1,nu2,nu4,sigma1)*d_(nu3,sigma3) - 1/16*e_(nu1,nu2,nu4,sigma3)*d_(nu3,sigma1) - 1/16*e_(nu1,nu3,nu4,sigma1)*d_(nu2,sigma3) - 1/16*
         e_(nu1,nu3,nu4,sigma3)*d_(nu2,sigma1) + 1/16*e_(nu2,nu3,nu4,sigma1)*d_(nu1,sigma3) + 1/16*e_(nu2,nu3,nu4,sigma3)*d_(nu1,sigma1) )

);

#message  ttbar66to9aRule loaded.

L  ttbar66to9bRule = (

   + ss4A4Ato9 * (  - 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) + 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) + 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) - 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) - 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) + 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) - 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) + 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

       + ss4S4Sto9 * ( 1/8*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3) - 1/8*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1) - 1/8*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma1)*
         d_(nu3,sigma3) + 1/8*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1) + 1/8*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3) - 1/8*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3) + 1/8*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1) - 1/8*d_(nu1,sigma3)*d_(nu2,nu4)*
         d_(nu3,sigma1) )

);

#message  ttbar66to9bRule loaded.

L  ttbar66to10Rule = (

   + ss66to10 * ( 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma3)*d_(sigma2,sigma4) - 1/12*d_(nu1,nu3)*d_(nu2,nu4)*d_(sigma1,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*d_(nu4,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma1)*
         d_(nu4,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,nu3)*d_(nu2,sigma2)*d_(nu4,sigma4)*d_(sigma1,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma1)*d_(sigma2,sigma4) + 1/16*
         d_(nu1,nu3)*d_(nu2,sigma3)*d_(nu4,sigma2)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu3)*d_(nu2,sigma4)*d_(nu4,sigma2)*d_(sigma1,sigma3) - 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma3)*
         d_(sigma2,sigma4) + 1/12*d_(nu1,nu4)*d_(nu2,nu3)*d_(sigma1,sigma4)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,nu4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,nu4)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(sigma1,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma3)*d_(nu3,sigma2)*
         d_(sigma1,sigma4) - 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,nu4)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma1)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma1)*
         d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma2,sigma4) + 1/16*d_(nu1,sigma1)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma2,sigma3) + 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma4)
          - 1/12*d_(nu1,sigma1)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*
         d_(nu3,sigma2)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma1)*d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma3)*d_(sigma1,sigma4) + 1/16*d_(nu1,sigma2)*d_(nu2,nu3)*d_(nu4,sigma4)*d_(sigma1,sigma3) + 1/16*
         d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma3)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma2)*d_(nu2,nu4)*d_(nu3,sigma4)*d_(sigma1,sigma3) - 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma4) + 1/12*d_(nu1,sigma2)*d_(nu2,sigma1)*d_(nu3,sigma4)
         *d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma3)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/24*d_(nu1,sigma2)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma2)*
         d_(nu2,sigma4)*d_(nu3,sigma3)*d_(nu4,sigma1) + 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma4) - 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma4)
          + 1/16*d_(nu1,sigma3)*d_(nu2,nu4)*d_(nu3,sigma2)*d_(sigma1,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma4) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma1)*d_(nu3,sigma4)*d_(nu4,sigma2) + 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*
         d_(nu3,sigma1)*d_(nu4,sigma4) - 1/24*d_(nu1,sigma3)*d_(nu2,sigma2)*d_(nu3,sigma4)*d_(nu4,sigma1) + 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma1)*d_(nu4,sigma2) - 1/12*d_(nu1,sigma3)*d_(nu2,sigma4)*d_(nu3,sigma2)*d_(nu4,sigma1) - 1/16*
         d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma1)*d_(sigma2,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu3)*d_(nu4,sigma2)*d_(sigma1,sigma3) + 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma1)*d_(sigma2,sigma3) - 1/16*d_(nu1,sigma4)*d_(nu2,nu4)*d_(nu3,sigma2)*
         d_(sigma1,sigma3) + 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma2)*d_(nu4,sigma3) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma1)*d_(nu3,sigma3)*d_(nu4,sigma2) - 1/24*d_(nu1,sigma4)*d_(nu2,sigma2)*d_(nu3,sigma1)*d_(nu4,sigma3) + 1/24*d_(nu1,sigma4)*
         d_(nu2,sigma2)*d_(nu3,sigma3)*d_(nu4,sigma1) - 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma1)*d_(nu4,sigma2) + 1/12*d_(nu1,sigma4)*d_(nu2,sigma3)*d_(nu3,sigma2)*d_(nu4,sigma1) )

);

#message  ttbar66to10Rule loaded.

